Evolution of random initial magnetic fields in stably stratified and barotropic stars

Long-lived magnetic fields are known to exist in upper main-sequence stars, white dwarfs, and neutron stars. In order to explore possible equilibrium configurations of the magnetic field inside these stars, we have performed 3D-magnetohydrodynamic simulations of the evolution of initially random magnetic fields in stably stratified and barotropic stars with an ideal-gas equation of state using the {\sc Pencil Code}, a high-order finite-difference code for compressible hydrodynamic flows in the presence of magnetic fields. In barotropic (isentropic) stars, we confirm previous results in the sense that all initial magnetic fields we tried decay away, unable to reach a stable equilibrium. In the case of stably stratified stars (with radially increasing specific entropy), initially random magnetic fields appear to always evolve to a stable equilibrium. However, the nature of this equilibrium depends on the dissipation mechanisms considered. If magnetic diffusivity (or hyperdiffusivity) is included, the final state is more axially symmetric and dominated by large wavelengths than the initial state, whereas this is not the case if only viscosity (or hyperviscosity) is present. In real stars, the main mechanism allowing them to relax to an equilibrium is likely to be phase mixing, which we argue is more closely mimicked by viscosity. Therefore, we conclude that, depending on its formation mechanism, the equilibrium magnetic field in these stars could in principle be very asymmetric.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
